On a Discrete-Time Networked SIV Epidemic Model with Polar Opinion Dynamics

This paper studies novel epidemic spreading problems influenced by opinion evolution in social networks, where the opinions reflect the public health concerns. A coupled bilayer network is proposed, where the epidemics spread over several communities through a physical network layer while the opinions evolve over the same communities through a social network layer. The epidemic spreading process is described by a susceptible-infected-vigilant (SIV) model, which introduces opinion-dependent epidemic vigilance state compared with the classical epidemic models. The opinion process is modeled by a polar opinion dynamics model, which includes infection prevalence and human stubbornness into the opinion evolution. By introducing an opinion-dependent reproduction number, we analyze the stability of disease-free and endemic equilibria and derive sufficient conditions for their global asymptotic stability. We also discuss the mutual effects between epidemic eradication and opinion consensus, and the possibility of suppressing epidemic by intervening in the opinions or implementing public health strategies. Simulations are conducted to verify the theoretical results and demonstrate the feasibility of epidemic suppression.

==> Biography/Qiulin_Xu_biography.txt <==
Qiulin Xu received the B.E. degree in automation from the School of Artificial Intelligence and Automation, Huazhong University of Science and Technology, Wuhan, China, in 2019, and the M.E. degree in control engineering from the Department of Automation, University of Science and Technology of China, Hefei, China, in 2022. He is currently working toward the Ph.D degree in artificial intelligence with the Tokyo Institute of Technology, Yokohama, Japan. His current research interests include cyber-physical systems security, event-based state estimation, epidemic modeling and control, and social networks.

==> Biography/bio_ishii.txt <==
Hideaki Ishii (M'02-SM'12-F'21) received the
M.Eng.\ degree in applied systems science from
Kyoto University, Kyoto, Japan, in 1998, and the
Ph.D. degree in electrical and computer engineering
from the University of Toronto, Toronto,
ON, Canada, in 2002. He was a Postdoctoral Research
Associate with the Coordinated Science
Laboratory at the University of Illinois at Urbana-Champaign,
Urbana, IL, USA, from 2001 to
2004, and a Research Associate with the Department
of Information Physics and Computing,
The University of Tokyo, Tokyo, Japan, from 2004 to 2007.
Currently, he is a Professor at the Department of Computer Science,
Tokyo Institute of Technology, Yokohama, Japan.
He was a Humboldt Research Fellow at the University of Stuttgart
in 2014--2015. He has also held visiting positions at CNR-IEIIT at
the Politecnico di Torino, the Technical University of Berlin, and
the City University of Hong Kong. His research interests
include networked control systems, multiagent systems, distributed algorithms,
and cyber-security of control systems.

Dr.~Ishii has served as an Associate Editor for Automatica, 
the IEEE Control Systems Letters, the IEEE Transactions on Automatic Control, 
the IEEE Transactions on Control of Network Systems,
and the Mathematics of Control, Signals, and Systems.
He was a Vice President for the IEEE Control Systems Society (CSS) in 2022--2023 
and an elected member of the IEEE CSS Board of Governors in 2014--2016. 
He was the Chair of the IFAC Coordinating Committee on Systems and
Signals in 2017--2023 and the Chair of the IFAC Technical Committee
on Networked Systems for 2011--2017. 
He served as the IPC Chair for the IFAC World Congress 2023 held in Yokohama, Japan.
He received the IEEE Control Systems Magazine Outstanding Paper
Award in 2015. Dr.~Ishii is an IEEE Fellow.

